Towards Robust Deep Learning with Ensemble Networks and Noisy Layers

In this paper we provide an approach for deep learning that protects against adversarial examples in image classification-type networks. The approach relies on two mechanisms:1) a mechanism that increases robustness at the expense of accuracy, and, 2) a mechanism that improves accuracy but does not always increase robustness. We show that an approach combining the two mechanisms can provide protection against adversarial examples while retaining accuracy. We formulate potential attacks on our approach with experimental results to demonstrate its effectiveness. We also provide a robustness guarantee for our approach along with an interpretation for the guarantee.

==> Plots/cifar_normal/Figure_adv2correct_cumfreq.png_0.txt <==
x	y
0.0021889102131439006	0.031407407407407405
0.006564737852611167	0.05555555555555555
0.010940565492078433	0.09422222222222222
0.015316393131545699	0.14577777777777778
0.019692220771012965	0.20296296296296296
0.024068048410480228	0.26385185185185184
0.028443876049947497	0.33066666666666666
0.03281970368941476	0.3928888888888889
0.03719553132888203	0.4517037037037037
0.04157135896834929	0.5139259259259259
0.04594718660781656	0.5736296296296296
0.050323014247283825	0.6213333333333333
0.054698841886751094	0.6684444444444444
0.05907466952621836	0.7115555555555555
0.06345049716568563	0.7463703703703704
0.06782632480515288	0.7761481481481481
0.07220215244462017	0.7998518518518518
0.07657798008408742	0.8202962962962963
0.08095380772355469	0.8382222222222222
0.08532963536302196	0.8539259259259259
0.08970546300248922	0.8642962962962962
0.09408129064195649	0.8719999999999999
0.09845711828142376	0.878074074074074
0.10283294592089101	0.8838518518518518
0.1072087735603583	0.8875555555555554
0.11158460119982555	0.8902222222222221
0.11596042883929282	0.8914074074074073
0.12033625647876009	0.8919999999999999
0.12471208411822736	0.8924444444444444
0.12908791175769463	0.8928888888888888
0.15534287759449822	0.8928888888888888
0.16847036051290004	0.893037037037037


==> Plots/cifar_normal/Figure_adv2correct_cumfreq.png_1.txt <==
x	y
0.0021889102131439006	0.03259259259259259
0.006564737852611167	0.061037037037037035
0.010940565492078433	0.09762962962962962
0.015316393131545699	0.1454814814814815
0.019692220771012965	0.2042962962962963
0.024068048410480228	0.26296296296296295
0.028443876049947497	0.32844444444444443
0.03281970368941476	0.3905185185185185
0.03719553132888203	0.449037037037037
0.04157135896834929	0.5093333333333333
0.04594718660781656	0.5682962962962963
0.050323014247283825	0.6171851851851852
0.054698841886751094	0.664
0.05907466952621836	0.7047407407407408
0.06345049716568563	0.7365925925925927
0.06782632480515288	0.7669629629629631
0.07220215244462017	0.7917037037037038
0.07657798008408742	0.8091851851851852
0.08095380772355469	0.8285925925925927
0.08532963536302196	0.8404444444444445
0.08970546300248922	0.851851851851852
0.09408129064195649	0.859851851851852
0.09845711828142376	0.8674074074074075
0.10283294592089101	0.8712592592592594
0.1072087735603583	0.8760000000000001
0.11158460119982555	0.8780740740740742
0.11596042883929282	0.8788148148148149
0.12033625647876009	0.8792592592592594
0.12471208411822736	0.879851851851852
0.12908791175769463	0.8802962962962965
0.1465912223155637	0.8802962962962965
0.1728461881523673	0.8802962962962965


==> Plots/cifar_normal/Figure_adv2correct_freq.png_0.txt <==
x	y
0.0021889102131439006	0.031407407407407405
0.006564737852611167	0.024148148148148148
0.010940565492078433	0.03866666666666667
0.015316393131545699	0.051555555555555556
0.019692220771012965	0.057185185185185186
0.024068048410480228	0.06088888888888889
0.028443876049947497	0.06681481481481481
0.03281970368941476	0.06222222222222222
0.03719553132888203	0.05881481481481481
0.04157135896834929	0.06222222222222222
0.04594718660781656	0.0597037037037037
0.050323014247283825	0.047703703703703706
0.054698841886751094	0.04711111111111111
0.05907466952621836	0.043111111111111114
0.06345049716568563	0.03481481481481481
0.06782632480515288	0.029777777777777778
0.07220215244462017	0.023703703703703703
0.07657798008408742	0.020444444444444446
0.08095380772355469	0.017925925925925925
0.08532963536302196	0.015703703703703702
0.08970546300248922	0.01037037037037037
0.09408129064195649	0.007703703703703704
0.09845711828142376	0.006074074074074074
0.10283294592089101	0.0057777777777777775
0.1072087735603583	0.003703703703703704
0.11158460119982555	0.0026666666666666666
0.11596042883929282	0.0011851851851851852
0.12033625647876009	0.0005925925925925926
0.12471208411822736	0.00044444444444444447
0.12908791175769463	0.00044444444444444447
0.15534287759449822	0.0
0.16847036051290004	0.00014814814814814815


==> Plots/cifar_normal/Figure_adv2correct_freq.png_1.txt <==
x	y
0.0021889102131439006	0.03259259259259259
0.006564737852611167	0.028444444444444446
0.010940565492078433	0.03659259259259259
0.015316393131545699	0.047851851851851854
0.019692220771012965	0.05881481481481481
0.024068048410480228	0.058666666666666666
0.028443876049947497	0.06548148148148149
0.03281970368941476	0.06207407407407407
0.03719553132888203	0.05851851851851852
0.04157135896834929	0.0602962962962963
0.04594718660781656	0.05896296296296296
0.050323014247283825	0.04888888888888889
0.054698841886751094	0.046814814814814816
0.05907466952621836	0.040740740740740744
0.06345049716568563	0.03185185185185185
0.06782632480515288	0.03037037037037037
0.07220215244462017	0.02474074074074074
0.07657798008408742	0.01748148148148148
0.08095380772355469	0.019407407407407408
0.08532963536302196	0.011851851851851851
0.08970546300248922	0.011407407407407408
0.09408129064195649	0.008
0.09845711828142376	0.007555555555555556
0.10283294592089101	0.003851851851851852
0.1072087735603583	0.004740740740740741
0.11158460119982555	0.002074074074074074
0.11596042883929282	0.0007407407407407407
0.12033625647876009	0.00044444444444444447
0.12471208411822736	0.0005925925925925926
0.12908791175769463	0.00044444444444444447
0.1465912223155637	0.0
0.1728461881523673	0.0


==> Plots/cifar_normal/Figure_adv2other_cumfreq.png_0.txt <==
x	y
0.0021889102131439006	0.0008888888888888889
0.006564737852611167	0.0014814814814814816
0.010940565492078433	0.004296296296296296
0.015316393131545699	0.009037037037037038
0.019692220771012965	0.015111111111111112
0.024068048410480228	0.021777777777777778
0.028443876049947497	0.028
0.03281970368941476	0.03348148148148148
0.03719553132888203	0.04044444444444444
0.04157135896834929	0.04622222222222222
0.04594718660781656	0.05318518518518518
0.050323014247283825	0.05748148148148148
0.054698841886751094	0.061037037037037035
0.05907466952621836	0.06607407407407408
0.06345049716568563	0.07244444444444445
0.06782632480515288	0.0762962962962963
0.07220215244462017	0.08000000000000002
0.07657798008408742	0.08251851851851853
0.08095380772355469	0.08592592592592593
0.08532963536302196	0.08814814814814816
0.08970546300248922	0.08977777777777779
0.09408129064195649	0.09111111111111113
0.09845711828142376	0.09185185185185187
0.10283294592089101	0.0922962962962963
0.1072087735603583	0.09274074074074075
0.11158460119982555	0.09303703703703704
0.11596042883929282	0.09303703703703704
0.12033625647876009	0.09318518518518519
0.12471208411822736	0.09318518518518519
0.12908791175769463	0.09318518518518519
0.15534287759449822	0.09333333333333334
0.16847036051290004	0.09333333333333334


==> Plots/cifar_normal/Figure_adv2other_cumfreq.png_1.txt <==
x	y
0.0021889102131439006	0.0014814814814814814
0.006564737852611167	0.003703703703703704
0.010940565492078433	0.00725925925925926
0.015316393131545699	0.011851851851851853
0.019692220771012965	0.019111111111111113
0.024068048410480228	0.026370370370370374
0.028443876049947497	0.03333333333333334
0.03281970368941476	0.039259259259259265
0.03719553132888203	0.047851851851851854
0.04157135896834929	0.056
0.04594718660781656	0.060444444444444446
0.050323014247283825	0.06622222222222222
0.054698841886751094	0.0714074074074074
0.05907466952621836	0.07748148148148148
0.06345049716568563	0.08177777777777778
0.06782632480515288	0.08607407407407408
0.07220215244462017	0.08992592592592594
0.07657798008408742	0.0925925925925926
0.08095380772355469	0.09570370370370371
0.08532963536302196	0.09748148148148149
0.08970546300248922	0.09955555555555556
0.09408129064195649	0.10074074074074076
0.09845711828142376	0.10103703703703705
0.10283294592089101	0.10177777777777779
0.1072087735603583	0.10237037037037038
0.11158460119982555	0.10266666666666667
0.11596042883929282	0.10281481481481482
0.12033625647876009	0.10281481481481482
0.12471208411822736	0.10281481481481482
0.12908791175769463	0.10281481481481482
0.1465912223155637	0.10296296296296296
0.1728461881523673	0.10311111111111111


==> Plots/cifar_normal/Figure_adv2other_freq.png_0.txt <==
x	y
0.0021889102131439006	0.0008888888888888889
0.006564737852611167	0.0005925925925925926
0.010940565492078433	0.0028148148148148147
0.015316393131545699	0.004740740740740741
0.019692220771012965	0.006074074074074074
0.024068048410480228	0.006666666666666667
0.028443876049947497	0.006222222222222222
0.03281970368941476	0.005481481481481481
0.03719553132888203	0.006962962962962963
0.04157135896834929	0.0057777777777777775
0.04594718660781656	0.006962962962962963
0.050323014247283825	0.004296296296296296
0.054698841886751094	0.0035555555555555557
0.05907466952621836	0.005037037037037037
0.06345049716568563	0.00637037037037037
0.06782632480515288	0.003851851851851852
0.07220215244462017	0.003703703703703704
0.07657798008408742	0.0025185185185185185
0.08095380772355469	0.0034074074074074076
0.08532963536302196	0.0022222222222222222
0.08970546300248922	0.0016296296296296295
0.09408129064195649	0.0013333333333333333
0.09845711828142376	0.0007407407407407407
0.10283294592089101	0.00044444444444444447
0.1072087735603583	0.00044444444444444447
0.11158460119982555	0.0002962962962962963
0.11596042883929282	0.0
0.12033625647876009	0.00014814814814814815
0.12471208411822736	0.0
0.12908791175769463	0.0
0.15534287759449822	0.00014814814814814815
0.16847036051290004	0.0


==> Plots/cifar_normal/Figure_adv2other_freq.png_1.txt <==
x	y
0.0021889102131439006	0.0014814814814814814
0.006564737852611167	0.0022222222222222222
0.010940565492078433	0.0035555555555555557
0.015316393131545699	0.0045925925925925926
0.019692220771012965	0.00725925925925926
0.024068048410480228	0.00725925925925926
0.028443876049947497	0.006962962962962963
0.03281970368941476	0.005925925925925926
0.03719553132888203	0.008592592592592593
0.04157135896834929	0.008148148148148147
0.04594718660781656	0.0044444444444444444
0.050323014247283825	0.0057777777777777775
0.054698841886751094	0.005185185185185185
0.05907466952621836	0.006074074074074074
0.06345049716568563	0.004296296296296296
0.06782632480515288	0.004296296296296296
0.07220215244462017	0.003851851851851852
0.07657798008408742	0.0026666666666666666
0.08095380772355469	0.003111111111111111
0.08532963536302196	0.0017777777777777779
0.08970546300248922	0.002074074074074074
0.09408129064195649	0.0011851851851851852
0.09845711828142376	0.0002962962962962963
0.10283294592089101	0.0007407407407407407
0.1072087735603583	0.0005925925925925926
0.11158460119982555	0.0002962962962962963
0.11596042883929282	0.00014814814814814815
0.12033625647876009	0.0
0.12471208411822736	0.0
0.12908791175769463	0.0
0.1465912223155637	0.00014814814814814815
0.1728461881523673	0.00014814814814814815


==> Plots/cifar_normal/Figure_adv2target_cumfreq.png_0.txt <==
x	y
0.0021889102131439006	0.006222222222222222
0.006564737852611167	0.007703703703703703
0.010940565492078433	0.009481481481481481
0.015316393131545699	0.011259259259259259
0.019692220771012965	0.012444444444444444
0.024068048410480228	0.012888888888888889
0.028443876049947497	0.012888888888888889
0.03281970368941476	0.012888888888888889
0.03719553132888203	0.013037037037037038
0.04157135896834929	0.013185185185185187
0.04594718660781656	0.013185185185185187
0.050323014247283825	0.013333333333333336
0.054698841886751094	0.013333333333333336
0.05907466952621836	0.013333333333333336
0.06345049716568563	0.013629629629629632
0.06782632480515288	0.013629629629629632
0.07220215244462017	0.013629629629629632
0.07657798008408742	0.013629629629629632
0.08095380772355469	0.013629629629629632
0.08532963536302196	0.013629629629629632
0.08970546300248922	0.013629629629629632
0.09408129064195649	0.013629629629629632
0.09845711828142376	0.013629629629629632
0.10283294592089101	0.013629629629629632
0.1072087735603583	0.013629629629629632
0.11158460119982555	0.013629629629629632
0.11596042883929282	0.013629629629629632
0.12033625647876009	0.013629629629629632
0.12471208411822736	0.013629629629629632
0.12908791175769463	0.013629629629629632
0.15534287759449822	0.013629629629629632
0.16847036051290004	0.013629629629629632


==> Plots/cifar_normal/Figure_adv2target_cumfreq.png_1.txt <==
x	y
0.0021889102131439006	0.008444444444444444
0.006564737852611167	0.010814814814814814
0.010940565492078433	0.012444444444444444
0.015316393131545699	0.014222222222222221
0.019692220771012965	0.014814814814814814
0.024068048410480228	0.016148148148148148
0.028443876049947497	0.016444444444444446
0.03281970368941476	0.016444444444444446
0.03719553132888203	0.016444444444444446
0.04157135896834929	0.016444444444444446
0.04594718660781656	0.016444444444444446
0.050323014247283825	0.016444444444444446
0.054698841886751094	0.016444444444444446
0.05907466952621836	0.016444444444444446
0.06345049716568563	0.016592592592592593
0.06782632480515288	0.016592592592592593
0.07220215244462017	0.016592592592592593
0.07657798008408742	0.016592592592592593
0.08095380772355469	0.016592592592592593
0.08532963536302196	0.016592592592592593
0.08970546300248922	0.016592592592592593
0.09408129064195649	0.016592592592592593
0.09845711828142376	0.016592592592592593
0.10283294592089101	0.016592592592592593
0.1072087735603583	0.016592592592592593
0.11158460119982555	0.016592592592592593
0.11596042883929282	0.016592592592592593
0.12033625647876009	0.016592592592592593
0.12471208411822736	0.016592592592592593
0.12908791175769463	0.016592592592592593
0.1465912223155637	0.016592592592592593
0.1728461881523673	0.016592592592592593


==> Plots/cifar_normal/Figure_adv2target_freq.png_0.txt <==
x	y
0.0021889102131439006	0.006222222222222222
0.006564737852611167	0.0014814814814814814
0.010940565492078433	0.0017777777777777779
0.015316393131545699	0.0017777777777777779
0.019692220771012965	0.0011851851851851852
0.024068048410480228	0.00044444444444444447
0.028443876049947497	0.0
0.03281970368941476	0.0
0.03719553132888203	0.00014814814814814815
0.04157135896834929	0.00014814814814814815
0.04594718660781656	0.0
0.050323014247283825	0.00014814814814814815
0.054698841886751094	0.0
0.05907466952621836	0.0
0.06345049716568563	0.0002962962962962963
0.06782632480515288	0.0
0.07220215244462017	0.0
0.07657798008408742	0.0
0.08095380772355469	0.0
0.08532963536302196	0.0
0.08970546300248922	0.0
0.09408129064195649	0.0
0.09845711828142376	0.0
0.10283294592089101	0.0
0.1072087735603583	0.0
0.11158460119982555	0.0
0.11596042883929282	0.0
0.12033625647876009	0.0
0.12471208411822736	0.0
0.12908791175769463	0.0
0.15534287759449822	0.0
0.16847036051290004	0.0


==> Plots/cifar_normal/Figure_adv2target_freq.png_1.txt <==
x	y
0.0021889102131439006	0.008444444444444444
0.006564737852611167	0.0023703703703703703
0.010940565492078433	0.0016296296296296295
0.015316393131545699	0.0017777777777777779
0.019692220771012965	0.0005925925925925926
0.024068048410480228	0.0013333333333333333
0.028443876049947497	0.0002962962962962963
0.03281970368941476	0.0
0.03719553132888203	0.0
0.04157135896834929	0.0
0.04594718660781656	0.0
0.050323014247283825	0.0
0.054698841886751094	0.0
0.05907466952621836	0.0
0.06345049716568563	0.00014814814814814815
0.06782632480515288	0.0
0.07220215244462017	0.0
0.07657798008408742	0.0
0.08095380772355469	0.0
0.08532963536302196	0.0
0.08970546300248922	0.0
0.09408129064195649	0.0
0.09845711828142376	0.0
0.10283294592089101	0.0
0.1072087735603583	0.0
0.11158460119982555	0.0
0.11596042883929282	0.0
0.12033625647876009	0.0
0.12471208411822736	0.0
0.12908791175769463	0.0
0.1465912223155637	0.0
0.1728461881523673	0.0


==> Plots/cifar_normal/Figure_cert003_SRN.txt <==
x	y
1	0.102961234
2	0.102961234
4	0.102961234
6	0.102961234
7	0.102961234
8	0.102961234
9	0.102961234
10	0.102961234
12	0.102961234
14	0.102961234
15	0.102961234
16	0.102961234
17	0.102961234
18	0.102961234
19	0.102961234
20	0.102961234
21	0.102961234
22	0.102961234
23	0.102961234
24	0.102961234
25	0.102961234
26	0.074255646
27	0.06297382
28	0.102961234
30	0.102961234


==> Plots/cifar_normal/Figure_cert003_SRN_changed.txt <==
x	y
1	0.102961234
2	0.102961234
3	0.000378001
4	0.102961234
6	0.102961234
7	0.102961234
8	0.102961234
9	0.102961234
10	0.102961234
12	0.102961234
14	0.102961234
15	0.102961234
16	0.102961234
17	0.102961234
18	0.102961234
19	0.102961234
20	0.102961234
21	0.102961234
22	0.102961234
23	0.102961234
24	0.102961234
25	0.102961234
26	0.074255646
27	0.06297382
28	0.102961234
30	0.102961234


==> Plots/cifar_normal/Figure_cert003_abstain.txt <==
x	y
11	0.5


==> Plots/cifar_normal/Figure_cert003_vr.txt <==
x	y
3	0.05
5	0.05
13	0.05
29	0.05


==> Plots/cifar_normal/Figure_cert006_SRN_changed.txt <==
x	y
1	0.205922467
2	0.065777452
3	0.075562602
4	0.198320704
5	0.054933285
6	0.205922467
7	0.122161981
8	0.205922467
9	0.205922467
10	0.205922467
11	0.161214469
12	0.205922467
14	0.205922467
15	0.205922467
16	0.175790965
17	0.205922467
18	0.128528105
19	0.198320704
20	0.205922467
21	0.205922467
22	0.205922467
23	0.205922467
24	0.205922467
25	0.205922467
26	0.001583612
28	0.205922467
29	0.178777585
30	0.205922467


==> Plots/cifar_normal/Figure_cert006_abstain.txt <==
x	y
13	0.5
27	0.5


==> Plots/cifar_normal/Figure_distortmin_SRN.txt <==
x	y
2	0.5187726
3	1.42577E-05
5	1.02161E-05
7	0.306501345
10	0.707164965
11	7.53419E-06
13	1.37194E-05


==> Plots/cifar_normal/Figure_distortmin_SRN_changed.txt <==
x	y
2	0.5187726
3	1.42577E-05
5	0.076850889
7	0.306501345
10	0.707164965
11	7.53419E-06
13	1.37194E-05


==> Plots/cifar_normal/Figure_distortmin_sup2.txt <==
x	y
2	5.90322104
4	4.131184883
6	3.083910776
8	2.75637114
12	2.827473096
13	3.656614889
17	3.619501877
22	3.105370171
23	2.056184869
24	5.184682426
28	1.379996585
29	2.002559931
30	2.305007343


==> Plots/cifar_normal/Figure_distortmin_sup2_changed.txt <==
x	y
5	0.590359541
8	0.270531358
14	0.872502724


==> Plots/cifar_normal/Figure_flip2other_count.png_0.txt <==
x	y
0.0021889102131439006	0.3192307692307692
0.006564737852611167	1.615819209039548
0.010940565492078433	2.7054794520547945
0.015316393131545699	3.2908163265306123
0.019692220771012965	3.839080459770115
0.024068048410480228	4.836601307189542
0.028443876049947497	5.1845841784989855
0.03281970368941476	5.428884026258205
0.03719553132888203	5.2202247191011235
0.04157135896834929	5.269565217391304
0.04594718660781656	5.533333333333333
0.050323014247283825	5.184659090909091
0.054698841886751094	5.56140350877193
0.05907466952621836	6.227692307692307
0.06345049716568563	6.196428571428571
0.06782632480515288	6.440528634361233
0.07220215244462017	7.351351351351352
0.07657798008408742	7.129032258064516
0.08095380772355469	6.819444444444445
0.08532963536302196	6.735537190082645
0.08970546300248922	5.6419753086419755
0.09408129064195649	6.049180327868853
0.09845711828142376	4.760869565217392
0.10283294592089101	4.976190476190476
0.1072087735603583	5.464285714285714
0.11158460119982555	6.3
0.11596042883929282	6.875
0.12033625647876009	6.0
0.12471208411822736	2.3333333333333335
0.12908791175769463	1.3333333333333333
0.15534287759449822	25.0
0.16847036051290004	24.0


==> Plots/cifar_normal/Figure_flip2other_count.png_1.txt <==
x	y
0.0021889102131439006	5.682926829268292
0.006564737852611167	5.197309417040358
0.010940565492078433	4.9822695035460995
0.015316393131545699	4.639344262295082
0.019692220771012965	5.7844444444444445
0.024068048410480228	5.709251101321586
0.028443876049947497	5.710794297352342
0.03281970368941476	5.636165577342048
0.03719553132888203	6.1655629139072845
0.04157135896834929	5.872294372294372
0.04594718660781656	5.186915887850467
0.050323014247283825	5.983739837398374
0.054698841886751094	5.749287749287749
0.05907466952621836	6.718354430379747
0.06345049716568563	6.461224489795918
0.06782632480515288	7.222222222222222
0.07220215244462017	7.435233160621761
0.07657798008408742	7.4411764705882355
0.08095380772355469	7.5394736842105265
0.08532963536302196	6.673913043478261
0.08970546300248922	7.681318681318682
0.09408129064195649	4.967741935483871
0.09845711828142376	5.716981132075472
0.10283294592089101	4.290322580645161
0.1072087735603583	4.361111111111111
0.11158460119982555	7.375
0.11596042883929282	7.333333333333333
0.12033625647876009	1.3333333333333333
0.12471208411822736	3.0
0.12908791175769463	0.0
0.1465912223155637	19.0
0.1728461881523673	23.0


==> Plots/cifar_normal/Figure_flip2other_cumcount.png_0.txt <==
x	y
0.0021889102131439006	0.3192307692307692
0.006564737852611167	1.9350499782703172
0.010940565492078433	4.6405294303251114
0.015316393131545699	7.931345756855723
0.019692220771012965	11.770426216625838
0.024068048410480228	16.60702752381538
0.028443876049947497	21.791611702314363
0.03281970368941476	27.22049572857257
0.03719553132888203	32.44072044767369
0.04157135896834929	37.710285665064994
0.04594718660781656	43.243618998398325
0.050323014247283825	48.42827808930742
0.054698841886751094	53.98968159807935
0.05907466952621836	60.21737390577166
0.06345049716568563	66.41380247720024
0.06782632480515288	72.85433111156146
0.07220215244462017	80.20568246291282
0.07657798008408742	87.33471472097733
0.08095380772355469	94.15415916542177
0.08532963536302196	100.88969635550441
0.08970546300248922	106.53167166414639
0.09408129064195649	112.58085199201524
0.09845711828142376	117.34172155723263
0.10283294592089101	122.31791203342311
0.1072087735603583	127.78219774770882
0.11158460119982555	134.08219774770882
0.11596042883929282	140.95719774770882
0.12033625647876009	146.95719774770882
0.12471208411822736	149.29053108104216
0.12908791175769463	150.6238644143755
0.15534287759449822	175.6238644143755
0.16847036051290004	199.6238644143755


==> Plots/cifar_normal/Figure_flip2other_cumcount.png_1.txt <==
x	y
0.0021889102131439006	5.682926829268292
0.006564737852611167	10.880236246308652
0.010940565492078433	15.862505749854751
0.015316393131545699	20.501850012149834
0.019692220771012965	26.286294456594277
0.024068048410480228	31.99554555791586
0.028443876049947497	37.706339855268205
0.03281970368941476	43.34250543261025
0.03719553132888203	49.50806834651754
0.04157135896834929	55.38036271881191
0.04594718660781656	60.56727860666238
0.050323014247283825	66.55101844406074
0.054698841886751094	72.30030619334849
0.05907466952621836	79.01866062372824
0.06345049716568563	85.47988511352416
0.06782632480515288	92.70210733574639
0.07220215244462017	100.13734049636815
0.07657798008408742	107.57851696695639
0.08095380772355469	115.1179906511669
0.08532963536302196	121.79190369464517
0.08970546300248922	129.47322237596384
0.09408129064195649	134.44096431144771
0.09845711828142376	140.15794544352318
0.10283294592089101	144.44826802416833
0.1072087735603583	148.80937913527944
0.11158460119982555	156.18437913527944
0.11596042883929282	163.51771246861279
0.12033625647876009	164.85104580194613
0.12471208411822736	167.85104580194613
0.12908791175769463	167.85104580194613
0.1465912223155637	186.85104580194613
0.1728461881523673	209.85104580194613


==> Plots/cifar_normal/Figure_flip2target_avgfreq.png_0.txt <==
x	y
0.0021889102131439006	1.0692307692307692
0.006564737852611167	3.1807909604519775
0.010940565492078433	3.0273972602739727
0.015316393131545699	3.1403061224489797
0.019692220771012965	2.349425287356322
0.024068048410480228	2.0588235294117645
0.028443876049947497	1.9350912778904665
0.03281970368941476	1.6323851203501094
0.03719553132888203	1.6247191011235955
0.04157135896834929	1.4869565217391305
0.04594718660781656	1.3311111111111111
0.050323014247283825	1.3181818181818181
0.054698841886751094	1.3216374269005848
0.05907466952621836	1.353846153846154
0.06345049716568563	1.1964285714285714
0.06782632480515288	1.158590308370044
0.07220215244462017	1.1675675675675676
0.07657798008408742	1.0903225806451613
0.08095380772355469	1.0763888888888888
0.08532963536302196	1.1239669421487604
0.08970546300248922	1.0246913580246915
0.09408129064195649	1.0819672131147542
0.09845711828142376	1.108695652173913
0.10283294592089101	1.0
0.1072087735603583	1.0
0.11158460119982555	1.0
0.11596042883929282	1.0
0.12033625647876009	1.0
0.12471208411822736	1.0
0.12908791175769463	1.0
0.15534287759449822	1.0
0.16847036051290004	1.0


==> Plots/cifar_normal/Figure_flip2target_avgfreq.png_1.txt <==
x	y
0.0021889102131439006	2.508710801393728
0.006564737852611167	2.2511210762331837
0.010940565492078433	2.1347517730496453
0.015316393131545699	1.5819672131147542
0.019692220771012965	1.1022222222222222
0.024068048410480228	0.8458149779735683
0.028443876049947497	0.7576374745417516
0.03281970368941476	0.5076252723311547
0.03719553132888203	0.33774834437086093
0.04157135896834929	0.37012987012987014
0.04594718660781656	0.29906542056074764
0.050323014247283825	0.26287262872628725
0.054698841886751094	0.2222222222222222
0.05907466952621836	0.25
0.06345049716568563	0.2571428571428571
0.06782632480515288	0.07264957264957266
0.07220215244462017	0.15025906735751296
0.07657798008408742	0.0661764705882353
0.08095380772355469	0.02631578947368421
0.08532963536302196	0.03260869565217391
0.08970546300248922	0.03296703296703297
0.09408129064195649	0.03225806451612903
0.09845711828142376	0.07547169811320754
0.10283294592089101	0.03225806451612903
0.1072087735603583	0.027777777777777776
0.11158460119982555	0.0
0.11596042883929282	0.0
0.12033625647876009	0.0
0.12471208411822736	0.0
0.12908791175769463	0.0
0.1465912223155637	1.0
0.1728461881523673	0.0


==> Plots/cifar_normal/Figure_flip2target_count.png_0.txt <==
x	y
0.0021889102131439006	1.0692307692307692
0.006564737852611167	3.1807909604519775
0.010940565492078433	3.0273972602739727
0.015316393131545699	3.1403061224489797
0.019692220771012965	2.349425287356322
0.024068048410480228	2.0588235294117645
0.028443876049947497	1.9350912778904665
0.03281970368941476	1.6323851203501094
0.03719553132888203	1.6247191011235955
0.04157135896834929	1.4869565217391305
0.04594718660781656	1.3311111111111111
0.050323014247283825	1.3181818181818181
0.054698841886751094	1.3216374269005848
0.05907466952621836	1.353846153846154
0.06345049716568563	1.1964285714285714
0.06782632480515288	1.158590308370044
0.07220215244462017	1.1675675675675676
0.07657798008408742	1.0903225806451613
0.08095380772355469	1.0763888888888888
0.08532963536302196	1.1239669421487604
0.08970546300248922	1.0246913580246915
0.09408129064195649	1.0819672131147542
0.09845711828142376	1.108695652173913
0.10283294592089101	1.0
0.1072087735603583	1.0
0.11158460119982555	1.0
0.11596042883929282	1.0
0.12033625647876009	1.0
0.12471208411822736	1.0
0.12908791175769463	1.0
0.15534287759449822	1.0
0.16847036051290004	1.0


==> Plots/cifar_normal/Figure_flip2target_count.png_1.txt <==
x	y
0.0021889102131439006	2.508710801393728
0.006564737852611167	2.2511210762331837
0.010940565492078433	2.1347517730496453
0.015316393131545699	1.5819672131147542
0.019692220771012965	1.1022222222222222
0.024068048410480228	0.8458149779735683
0.028443876049947497	0.7576374745417516
0.03281970368941476	0.5076252723311547
0.03719553132888203	0.33774834437086093
0.04157135896834929	0.37012987012987014
0.04594718660781656	0.29906542056074764
0.050323014247283825	0.26287262872628725
0.054698841886751094	0.2222222222222222
0.05907466952621836	0.25
0.06345049716568563	0.2571428571428571
0.06782632480515288	0.07264957264957266
0.07220215244462017	0.15025906735751296
0.07657798008408742	0.0661764705882353
0.08095380772355469	0.02631578947368421
0.08532963536302196	0.03260869565217391
0.08970546300248922	0.03296703296703297
0.09408129064195649	0.03225806451612903
0.09845711828142376	0.07547169811320754
0.10283294592089101	0.03225806451612903
0.1072087735603583	0.027777777777777776
0.11158460119982555	0.0
0.11596042883929282	0.0
0.12033625647876009	0.0
0.12471208411822736	0.0
0.12908791175769463	0.0
0.1465912223155637	1.0
0.1728461881523673	0.0


==> Plots/cifar_normal/Figure_flip2target_cumfreq.png_0.txt <==
x	y
0.0021889102131439006	1.0692307692307692
0.006564737852611167	4.2500217296827465
0.010940565492078433	7.277418989956719
0.015316393131545699	10.417725112405698
0.019692220771012965	12.76715039976202
0.024068048410480228	14.825973929173784
0.028443876049947497	16.761065207064252
0.03281970368941476	18.39345032741436
0.03719553132888203	20.018169428537956
0.04157135896834929	21.505125950277087
0.04594718660781656	22.836237061388196
0.050323014247283825	24.154418879570013
0.054698841886751094	25.476056306470596
0.05907466952621836	26.82990246031675
0.06345049716568563	28.026331031745322
0.06782632480515288	29.184921340115366
0.07220215244462017	30.352488907682933
0.07657798008408742	31.442811488328093
0.08095380772355469	32.51920037721698
0.08532963536302196	33.643167319365745
0.08970546300248922	34.667858677390434
0.09408129064195649	35.749825890505186
0.09845711828142376	36.8585215426791
0.10283294592089101	37.8585215426791
0.1072087735603583	38.8585215426791
0.11158460119982555	39.8585215426791
0.11596042883929282	40.8585215426791
0.12033625647876009	41.8585215426791
0.12471208411822736	42.8585215426791
0.12908791175769463	43.8585215426791
0.15534287759449822	44.8585215426791
0.16847036051290004	45.8585215426791


==> Plots/cifar_normal/Figure_flip2target_cumfreq.png_1.txt <==
x	y
0.0021889102131439006	2.508710801393728
0.006564737852611167	4.759831877626912
0.010940565492078433	6.894583650676557
0.015316393131545699	8.476550863791312
0.019692220771012965	9.578773086013534
0.024068048410480228	10.424588063987102
0.028443876049947497	11.182225538528854
0.03281970368941476	11.689850810860008
0.03719553132888203	12.027599155230869
0.04157135896834929	12.39772902536074
0.04594718660781656	12.696794445921487
0.050323014247283825	12.959667074647774
0.054698841886751094	13.181889296869995
0.05907466952621836	13.431889296869995
0.06345049716568563	13.689032154012853
0.06782632480515288	13.761681726662426
0.07220215244462017	13.911940794019939
0.07657798008408742	13.978117264608175
0.08095380772355469	14.00443305408186
0.08532963536302196	14.037041749734033
0.08970546300248922	14.070008782701066
0.09408129064195649	14.102266847217196
0.09845711828142376	14.177738545330405
0.10283294592089101	14.209996609846534
0.1072087735603583	14.237774387624313
0.11158460119982555	14.237774387624313
0.11596042883929282	14.237774387624313
0.12033625647876009	14.237774387624313
0.12471208411822736	14.237774387624313
0.12908791175769463	14.237774387624313
0.1465912223155637	15.237774387624313
0.1728461881523673	15.237774387624313


==> Plots/cifar_normal/trans_avg_accuracy.png_0.txt <==
x	y
0.0021889102131439006	0.8153846153846154
0.006564737852611167	0.9209039548022598
0.010940565492078433	0.8938356164383562
0.015316393131545699	0.8877551020408163
0.019692220771012965	0.8873563218390804
0.024068048410480228	0.8954248366013072
0.028443876049947497	0.9148073022312373
0.03281970368941476	0.9190371991247265
0.03719553132888203	0.8921348314606742
0.04157135896834929	0.9130434782608695
0.04594718660781656	0.8955555555555555
0.050323014247283825	0.9147727272727273
0.054698841886751094	0.9298245614035088
0.05907466952621836	0.8953846153846153
0.06345049716568563	0.8392857142857143
0.06782632480515288	0.8854625550660793
0.07220215244462017	0.8648648648648649
0.07657798008408742	0.8903225806451613
0.08095380772355469	0.8402777777777778
0.08532963536302196	0.8760330578512396
0.08970546300248922	0.8641975308641975
0.09408129064195649	0.8524590163934426
0.09845711828142376	0.8913043478260869
0.10283294592089101	0.9285714285714286
0.1072087735603583	0.8928571428571429
0.11158460119982555	0.9
0.11596042883929282	1.0
0.12033625647876009	0.8
0.12471208411822736	1.0
0.12908791175769463	1.0
0.15534287759449822	0.0
0.16847036051290004	1.0


==> Plots/cifar_normal/trans_avg_accuracy.png_1.txt <==
x	y
0.0021889102131439006	0.7665505226480837
0.006564737852611167	0.8609865470852018
0.010940565492078433	0.875886524822695
0.015316393131545699	0.8825136612021858
0.019692220771012965	0.8822222222222222
0.024068048410480228	0.8722466960352423
0.028443876049947497	0.90020366598778
0.03281970368941476	0.9128540305010894
0.03719553132888203	0.8719646799116998
0.04157135896834929	0.8809523809523809
0.04594718660781656	0.9299065420560748
0.050323014247283825	0.8943089430894309
0.054698841886751094	0.9002849002849003
0.05907466952621836	0.870253164556962
0.06345049716568563	0.8775510204081632
0.06782632480515288	0.8760683760683761
0.07220215244462017	0.8652849740932642
0.07657798008408742	0.8676470588235294
0.08095380772355469	0.8618421052631579
0.08532963536302196	0.8695652173913043
0.08970546300248922	0.8461538461538461
0.09408129064195649	0.8709677419354839
0.09845711828142376	0.9622641509433962
0.10283294592089101	0.8387096774193549
0.1072087735603583	0.8888888888888888
0.11158460119982555	0.875
0.11596042883929282	0.8333333333333334
0.12033625647876009	1.0
0.12471208411822736	1.0
0.12908791175769463	1.0
0.1465912223155637	0.0
0.1728461881523673	0.0


==> Plots/mnist_normal/Figure_adv2correct_cumfreq.png_0.txt <==
x	y
0.0073149247794294875	0.0044444444444444444
0.021942866349195844	0.007259259259259259
0.0365708079189622	0.012592592592592593
0.05119874948872856	0.027555555555555555
0.06582669105849491	0.05096296296296296
0.08045463262826126	0.09451851851851852
0.09508257419802763	0.15288888888888888
0.10971051576779398	0.2308148148148148
0.12433845733756033	0.3121481481481481
0.1389663989073267	0.39659259259259255
0.15359434047709303	0.47807407407407404
0.1682222820468594	0.5656296296296296
0.18285022361662573	0.6441481481481481
0.1974781651863921	0.7121481481481482
0.21210610675615849	0.7685925925925926
0.2267340483259248	0.8088888888888889
0.2413619898956912	0.8408888888888889
0.25598993146545757	0.8597037037037037
0.2706178730352239	0.8728888888888889
0.2852458146049902	0.8834074074074074
0.2998737561747566	0.8894814814814815
0.31450169774452297	0.8930370370370371
0.3291296393142893	0.8962962962962964
0.34375758088405567	0.900888888888889
0.35838552245382205	0.9031111111111112
0.37301346402358837	0.9040000000000001
0.3876414055933547	0.9048888888888891
0.4022693471631211	0.9048888888888891
0.41689728873288745	0.9050370370370372
0.46078111344218653	0.9050370370370372
0.5778046460003174	0.9051851851851853


==> Plots/mnist_normal/Figure_adv2correct_cumfreq.png_1.txt <==
x	y
0.0073149247794294875	0.018814814814814815
0.021942866349195844	0.03392592592592593
0.0365708079189622	0.054814814814814816
0.05119874948872856	0.0834074074074074
0.06582669105849491	0.12681481481481482
0.08045463262826126	0.17851851851851852
0.09508257419802763	0.23037037037037036
0.10971051576779398	0.30237037037037034
0.12433845733756033	0.37407407407407406
0.1389663989073267	0.4456296296296296
0.15359434047709303	0.5186666666666666
0.1682222820468594	0.5795555555555555
0.18285022361662573	0.6397037037037037
0.1974781651863921	0.6911111111111111
0.21210610675615849	0.7333333333333334
0.2267340483259248	0.7703703703703704
0.2413619898956912	0.794962962962963
0.25598993146545757	0.8128888888888889
0.2706178730352239	0.8268148148148148
0.2852458146049902	0.8373333333333333
0.2998737561747566	0.8453333333333333
0.31450169774452297	0.8497777777777777
0.3291296393142893	0.852
0.34375758088405567	0.8548148148148148
0.35838552245382205	0.8561481481481481
0.37301346402358837	0.8571851851851852
0.3876414055933547	0.8579259259259259
0.4022693471631211	0.8585185185185185
0.41689728873288745	0.8592592592592592
0.4315252303026538	0.8592592592592592
0.44615317187242015	0.8595555555555555
0.46078111344218653	0.8597037037037036
0.47540905501195285	0.8597037037037036


==> Plots/mnist_normal/Figure_adv2correct_freq.png_0.txt <==
x	y
0.0073149247794294875	0.0044444444444444444
0.021942866349195844	0.0028148148148148147
0.0365708079189622	0.005333333333333333
0.05119874948872856	0.014962962962962963
0.06582669105849491	0.023407407407407408
0.08045463262826126	0.043555555555555556
0.09508257419802763	0.05837037037037037
0.10971051576779398	0.07792592592592593
0.12433845733756033	0.08133333333333333
0.1389663989073267	0.08444444444444445
0.15359434047709303	0.08148148148148149
0.1682222820468594	0.08755555555555555
0.18285022361662573	0.07851851851851852
0.1974781651863921	0.068
0.21210610675615849	0.05644444444444444
0.2267340483259248	0.040296296296296295
0.2413619898956912	0.032
0.25598993146545757	0.018814814814814815
0.2706178730352239	0.013185185185185185
0.2852458146049902	0.010518518518518519
0.2998737561747566	0.006074074074074074
0.31450169774452297	0.0035555555555555557
0.3291296393142893	0.003259259259259259
0.34375758088405567	0.0045925925925925926
0.35838552245382205	0.0022222222222222222
0.37301346402358837	0.0008888888888888889
0.3876414055933547	0.0008888888888888889
0.4022693471631211	0.0
0.41689728873288745	0.00014814814814814815
0.46078111344218653	0.0
0.5778046460003174	0.00014814814814814815


==> Plots/mnist_normal/Figure_adv2correct_freq.png_1.txt <==
x	y
0.0073149247794294875	0.018814814814814815
0.021942866349195844	0.015111111111111112
0.0365708079189622	0.020888888888888887
0.05119874948872856	0.028592592592592593
0.06582669105849491	0.04340740740740741
0.08045463262826126	0.0517037037037037
0.09508257419802763	0.05185185185185185
0.10971051576779398	0.072
0.12433845733756033	0.0717037037037037
0.1389663989073267	0.07155555555555555
0.15359434047709303	0.07303703703703704
0.1682222820468594	0.06088888888888889
0.18285022361662573	0.060148148148148145
0.1974781651863921	0.05140740740740741
0.21210610675615849	0.042222222222222223
0.2267340483259248	0.037037037037037035
0.2413619898956912	0.024592592592592593
0.25598993146545757	0.017925925925925925
0.2706178730352239	0.013925925925925927
0.2852458146049902	0.010518518518518519
0.2998737561747566	0.008
0.31450169774452297	0.0044444444444444444
0.3291296393142893	0.0022222222222222222
0.34375758088405567	0.0028148148148148147
0.35838552245382205	0.0013333333333333333
0.37301346402358837	0.001037037037037037
0.3876414055933547	0.0007407407407407407
0.4022693471631211	0.0005925925925925926
0.41689728873288745	0.0007407407407407407
0.4315252303026538	0.0
0.44615317187242015	0.0002962962962962963
0.46078111344218653	0.00014814814814814815
0.47540905501195285	0.0


==> Plots/mnist_normal/Figure_adv2other_cumfreq.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.0
0.06582669105849491	0.0
0.08045463262826126	0.0002962962962962963
0.09508257419802763	0.0007407407407407408
0.10971051576779398	0.0014814814814814816
0.12433845733756033	0.002814814814814815
0.1389663989073267	0.006074074074074074
0.15359434047709303	0.008888888888888889
0.1682222820468594	0.014666666666666666
0.18285022361662573	0.021037037037037035
0.1974781651863921	0.027999999999999997
0.21210610675615849	0.035259259259259254
0.2267340483259248	0.04029629629629629
0.2413619898956912	0.04533333333333332
0.25598993146545757	0.049333333333333326
0.2706178730352239	0.05185185185185184
0.2852458146049902	0.05377777777777777
0.2998737561747566	0.0554074074074074
0.31450169774452297	0.05674074074074073
0.3291296393142893	0.05822222222222221
0.34375758088405567	0.060888888888888874
0.35838552245382205	0.062370370370370354
0.37301346402358837	0.06370370370370369
0.3876414055933547	0.06399999999999999
0.4022693471631211	0.06414814814814813
0.41689728873288745	0.06429629629629628
0.46078111344218653	0.06444444444444443
0.5778046460003174	0.06459259259259258


==> Plots/mnist_normal/Figure_adv2other_cumfreq.png_1.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.00014814814814814815
0.06582669105849491	0.00044444444444444447
0.08045463262826126	0.0008888888888888889
0.09508257419802763	0.0013333333333333335
0.10971051576779398	0.0022222222222222227
0.12433845733756033	0.004296296296296296
0.1389663989073267	0.0071111111111111115
0.15359434047709303	0.01125925925925926
0.1682222820468594	0.016740740740740744
0.18285022361662573	0.02192592592592593
0.1974781651863921	0.03140740740740741
0.21210610675615849	0.03911111111111112
0.2267340483259248	0.04562962962962964
0.2413619898956912	0.052888888888888895
0.25598993146545757	0.06118518518518519
0.2706178730352239	0.0651851851851852
0.2852458146049902	0.06814814814814815
0.2998737561747566	0.07081481481481482
0.31450169774452297	0.07333333333333333
0.3291296393142893	0.07525925925925926
0.34375758088405567	0.07748148148148148
0.35838552245382205	0.07985185185185185
0.37301346402358837	0.0802962962962963
0.3876414055933547	0.08133333333333333
0.4022693471631211	0.08222222222222221
0.41689728873288745	0.08237037037037036
0.4315252303026538	0.0828148148148148
0.44615317187242015	0.08296296296296295
0.46078111344218653	0.0831111111111111
0.47540905501195285	0.08325925925925924


==> Plots/mnist_normal/Figure_adv2other_freq.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.0
0.06582669105849491	0.0
0.08045463262826126	0.0002962962962962963
0.09508257419802763	0.00044444444444444447
0.10971051576779398	0.0007407407407407407
0.12433845733756033	0.0013333333333333333
0.1389663989073267	0.003259259259259259
0.15359434047709303	0.0028148148148148147
0.1682222820468594	0.0057777777777777775
0.18285022361662573	0.00637037037037037
0.1974781651863921	0.006962962962962963
0.21210610675615849	0.00725925925925926
0.2267340483259248	0.005037037037037037
0.2413619898956912	0.005037037037037037
0.25598993146545757	0.004
0.2706178730352239	0.0025185185185185185
0.2852458146049902	0.001925925925925926
0.2998737561747566	0.0016296296296296295
0.31450169774452297	0.0013333333333333333
0.3291296393142893	0.0014814814814814814
0.34375758088405567	0.0026666666666666666
0.35838552245382205	0.0014814814814814814
0.37301346402358837	0.0013333333333333333
0.3876414055933547	0.0002962962962962963
0.4022693471631211	0.00014814814814814815
0.41689728873288745	0.00014814814814814815
0.46078111344218653	0.00014814814814814815
0.5778046460003174	0.00014814814814814815


==> Plots/mnist_normal/Figure_adv2other_freq.png_1.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.00014814814814814815
0.06582669105849491	0.0002962962962962963
0.08045463262826126	0.00044444444444444447
0.09508257419802763	0.00044444444444444447
0.10971051576779398	0.0008888888888888889
0.12433845733756033	0.002074074074074074
0.1389663989073267	0.0028148148148148147
0.15359434047709303	0.004148148148148148
0.1682222820468594	0.005481481481481481
0.18285022361662573	0.005185185185185185
0.1974781651863921	0.009481481481481481
0.21210610675615849	0.007703703703703704
0.2267340483259248	0.006518518518518518
0.2413619898956912	0.00725925925925926
0.25598993146545757	0.008296296296296296
0.2706178730352239	0.004
0.2852458146049902	0.002962962962962963
0.2998737561747566	0.0026666666666666666
0.31450169774452297	0.0025185185185185185
0.3291296393142893	0.001925925925925926
0.34375758088405567	0.0022222222222222222
0.35838552245382205	0.0023703703703703703
0.37301346402358837	0.00044444444444444447
0.3876414055933547	0.001037037037037037
0.4022693471631211	0.0008888888888888889
0.41689728873288745	0.00014814814814814815
0.4315252303026538	0.00044444444444444447
0.44615317187242015	0.00014814814814814815
0.46078111344218653	0.00014814814814814815
0.47540905501195285	0.00014814814814814815


==> Plots/mnist_normal/Figure_adv2target_cumfreq.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.00044444444444444447
0.06582669105849491	0.0013333333333333335
0.08045463262826126	0.0022222222222222227
0.09508257419802763	0.004148148148148149
0.10971051576779398	0.005777777777777778
0.12433845733756033	0.009037037037037038
0.1389663989073267	0.012
0.15359434047709303	0.016592592592592593
0.1682222820468594	0.019703703703703702
0.18285022361662573	0.022518518518518518
0.1974781651863921	0.02474074074074074
0.21210610675615849	0.026962962962962963
0.2267340483259248	0.028296296296296295
0.2413619898956912	0.029037037037037035
0.25598993146545757	0.029925925925925925
0.2706178730352239	0.029925925925925925
0.2852458146049902	0.030074074074074073
0.2998737561747566	0.03022222222222222
0.31450169774452297	0.03022222222222222
0.3291296393142893	0.03022222222222222
0.34375758088405567	0.03022222222222222
0.35838552245382205	0.03022222222222222
0.37301346402358837	0.03022222222222222
0.3876414055933547	0.03022222222222222
0.4022693471631211	0.03022222222222222
0.41689728873288745	0.03022222222222222
0.46078111344218653	0.03022222222222222
0.5778046460003174	0.03022222222222222


==> Plots/mnist_normal/Figure_adv2target_cumfreq.png_1.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0002962962962962963
0.05119874948872856	0.001037037037037037
0.06582669105849491	0.0011851851851851852
0.08045463262826126	0.001925925925925926
0.09508257419802763	0.003851851851851852
0.10971051576779398	0.0059259259259259265
0.12433845733756033	0.010074074074074076
0.1389663989073267	0.014370370370370372
0.15359434047709303	0.018962962962962966
0.1682222820468594	0.02518518518518519
0.18285022361662573	0.03155555555555556
0.1974781651863921	0.037481481481481484
0.21210610675615849	0.04281481481481482
0.2267340483259248	0.04607407407407408
0.2413619898956912	0.04918518518518519
0.25598993146545757	0.05066666666666667
0.2706178730352239	0.0522962962962963
0.2852458146049902	0.05362962962962963
0.2998737561747566	0.05525925925925926
0.31450169774452297	0.056
0.3291296393142893	0.0565925925925926
0.34375758088405567	0.05688888888888889
0.35838552245382205	0.05688888888888889
0.37301346402358837	0.05688888888888889
0.3876414055933547	0.05703703703703704
0.4022693471631211	0.05703703703703704
0.41689728873288745	0.05703703703703704
0.4315252303026538	0.05703703703703704
0.44615317187242015	0.05703703703703704
0.46078111344218653	0.05703703703703704
0.47540905501195285	0.05703703703703704


==> Plots/mnist_normal/Figure_adv2target_freq.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0
0.05119874948872856	0.00044444444444444447
0.06582669105849491	0.0008888888888888889
0.08045463262826126	0.0008888888888888889
0.09508257419802763	0.001925925925925926
0.10971051576779398	0.0016296296296296295
0.12433845733756033	0.003259259259259259
0.1389663989073267	0.002962962962962963
0.15359434047709303	0.0045925925925925926
0.1682222820468594	0.003111111111111111
0.18285022361662573	0.0028148148148148147
0.1974781651863921	0.0022222222222222222
0.21210610675615849	0.0022222222222222222
0.2267340483259248	0.0013333333333333333
0.2413619898956912	0.0007407407407407407
0.25598993146545757	0.0008888888888888889
0.2706178730352239	0.0
0.2852458146049902	0.00014814814814814815
0.2998737561747566	0.00014814814814814815
0.31450169774452297	0.0
0.3291296393142893	0.0
0.34375758088405567	0.0
0.35838552245382205	0.0
0.37301346402358837	0.0
0.3876414055933547	0.0
0.4022693471631211	0.0
0.41689728873288745	0.0
0.46078111344218653	0.0
0.5778046460003174	0.0


==> Plots/mnist_normal/Figure_adv2target_freq.png_1.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.0
0.0365708079189622	0.0002962962962962963
0.05119874948872856	0.0007407407407407407
0.06582669105849491	0.00014814814814814815
0.08045463262826126	0.0007407407407407407
0.09508257419802763	0.001925925925925926
0.10971051576779398	0.002074074074074074
0.12433845733756033	0.004148148148148148
0.1389663989073267	0.004296296296296296
0.15359434047709303	0.0045925925925925926
0.1682222820468594	0.006222222222222222
0.18285022361662573	0.00637037037037037
0.1974781651863921	0.005925925925925926
0.21210610675615849	0.005333333333333333
0.2267340483259248	0.003259259259259259
0.2413619898956912	0.003111111111111111
0.25598993146545757	0.0014814814814814814
0.2706178730352239	0.0016296296296296295
0.2852458146049902	0.0013333333333333333
0.2998737561747566	0.0016296296296296295
0.31450169774452297	0.0007407407407407407
0.3291296393142893	0.0005925925925925926
0.34375758088405567	0.0002962962962962963
0.35838552245382205	0.0
0.37301346402358837	0.0
0.3876414055933547	0.00014814814814814815
0.4022693471631211	0.0
0.41689728873288745	0.0
0.4315252303026538	0.0
0.44615317187242015	0.0
0.46078111344218653	0.0
0.47540905501195285	0.0


==> Plots/mnist_normal/Figure_cert05_SRN.txt <==
x	y
1	1.71602056
2	1.582543792
3	0.960165635
4	1.71602056
5	1.081945253
6	1.284795542
7	1.23172639
8	0.683106194
9	0.324554284
10	0.956859971
11	1.71602056
12	1.015917591
13	0.932597831
14	1.71602056
15	1.348904371
16	1.081945253
17	0.871467656
18	1.71602056
19	0.157194541
20	1.270037133
21	0.990184749
22	1.075084759
23	1.016964728
24	1.256376232
25	0.730614141
26	1.71602056
27	1.234637638
28	1.23172639
29	1.652672536
30	1.034384113


==> Plots/mnist_normal/Figure_cert05_vr.txt <==
x	y
9	0.05


==> Plots/mnist_normal/Figure_distortmin_SRN.txt <==
x	y
1	2.650418781
2	2.612473162
3	1.51453809
4	2.623887962
5	1.419636736
6	1.769492917
7	1.566372307
8	1.245670594
9	0.414872583
10	1.313858827
11	2.42813031
12	1.437513268
13	1.026656817
14	3.088262913
15	2.199205632


==> Plots/mnist_normal/Figure_distortmin_SRN_changed.txt <==
x	y
1	2.650418781
2	2.612473162
3	1.51453809
4	2.623887962
5	1.419636736
6	1.769492917
7	1.566372307
8	1.245670594
9	0.414872583
10	1.313858827
11	2.42813031
12	1.437513268
13	1.026656817
14	3.088262913
15	2.199205632


==> Plots/mnist_normal/Figure_distortmin_sup2.txt <==
x	y
2	5.90322104
4	4.131184883
6	3.083910776
8	2.75637114
12	2.827473096
13	3.656614889
17	3.619501877
22	3.105370171
23	2.056184869
24	5.184682426
28	1.379996585
29	2.002559931
30	2.305007343


==> Plots/mnist_normal/Figure_distortmin_sup2_changed.txt <==
x	y
2	5.90322104
4	4.131184883
6	3.083910776
8	2.75637114
12	2.827473096
13	3.656614889
17	3.619501877
22	3.105370171
23	2.056184869
24	5.184682426
28	1.379996585
29	2.002559931
30	2.305007343


==> Plots/mnist_normal/Figure_flip2other_count.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.2631578947368421
0.0365708079189622	0.5833333333333334
0.05119874948872856	0.9134615384615384
0.06582669105849491	1.0365853658536586
0.08045463262826126	1.4271523178807948
0.09508257419802763	2.5170731707317073
0.10971051576779398	3.3653136531365315
0.12433845733756033	4.341379310344828
0.1389663989073267	5.544117647058823
0.15359434047709303	5.901666666666666
0.1682222820468594	7.9093701996927805
0.18285022361662573	8.31418918918919
0.1974781651863921	9.042226487523992
0.21210610675615849	10.97752808988764
0.2267340483259248	12.155555555555555
0.2413619898956912	12.854901960784314
0.25598993146545757	14.18125
0.2706178730352239	15.367924528301886
0.2852458146049902	15.75294117647059
0.2998737561747566	22.245283018867923
0.31450169774452297	18.545454545454547
0.3291296393142893	21.84375
0.34375758088405567	28.73469387755102
0.35838552245382205	24.68
0.37301346402358837	33.733333333333334
0.3876414055933547	18.75
0.4022693471631211	40.0
0.41689728873288745	25.0
0.46078111344218653	29.0
0.5778046460003174	25.0


==> Plots/mnist_normal/Figure_flip2other_count.png_1.txt <==
x	y
0.0073149247794294875	10.118110236220472
0.021942866349195844	9.009803921568627
0.0365708079189622	9.741258741258742
0.05119874948872856	9.814070351758794
0.06582669105849491	10.02027027027027
0.08045463262826126	10.490196078431373
0.09508257419802763	10.581967213114755
0.10971051576779398	12.432806324110672
0.12433845733756033	11.977186311787072
0.1389663989073267	13.028248587570621
0.15359434047709303	13.621376811594203
0.1682222820468594	14.56938775510204
0.18285022361662573	14.324380165289256
0.1974781651863921	16.235033259423503
0.21210610675615849	16.737265415549597
0.2267340483259248	17.430379746835442
0.2413619898956912	18.911016949152543
0.25598993146545757	21.165775401069517
0.2706178730352239	20.954545454545453
0.2852458146049902	22.02
0.2998737561747566	23.481927710843372
0.31450169774452297	26.23076923076923
0.3291296393142893	27.6875
0.34375758088405567	28.805555555555557
0.35838552245382205	34.96
0.37301346402358837	32.4
0.3876414055933547	34.38461538461539
0.4022693471631211	38.7
0.41689728873288745	26.0
0.4315252303026538	45.333333333333336
0.44615317187242015	36.333333333333336
0.46078111344218653	37.0
0.47540905501195285	49.0


==> Plots/mnist_normal/Figure_flip2other_cumcount.png_0.txt <==
x	y
0.0073149247794294875	0.0
0.021942866349195844	0.2631578947368421
0.0365708079189622	0.8464912280701755
0.05119874948872856	1.7599527665317138
0.06582669105849491	2.7965381323853724
0.08045463262826126	4.223690450266167
0.09508257419802763	6.740763620997875
0.10971051576779398	10.106077274134407
0.12433845733756033	14.447456584479234
0.1389663989073267	19.991574231538056
0.15359434047709303	25.893240898204724
0.1682222820468594	33.802611097897504
0.18285022361662573	42.11680028708669
0.1974781651863921	51.15902677461068
0.21210610675615849	62.13655486449832
0.2267340483259248	74.29211042005387
0.2413619898956912	87.14701238083819
0.25598993146545757	101.3282623808382
0.2706178730352239	116.69618690914008
0.2852458146049902	132.44912808561068
0.2998737561747566	154.6944111044786
0.31450169774452297	173.23986564993317
0.3291296393142893	195.08361564993317
0.34375758088405567	223.8183095274842
0.35838552245382205	248.4983095274842
0.37301346402358837	282.23164286081754
0.3876414055933547	300.98164286081754
0.4022693471631211	340.98164286081754
0.41689728873288745	365.98164286081754
0.46078111344218653	394.98164286081754
0.5778046460003174	419.98164286081754


==> Plots/mnist_normal/Figure_flip2other_cumcount.png_1.txt <==
x	y
0.0073149247794294875	10.118110236220472
0.021942866349195844	19.1279141577891
0.0365708079189622	28.86917289904784
0.05119874948872856	38.68324325080663
0.06582669105849491	48.7035135210769
0.08045463262826126	59.193709599508274
0.09508257419802763	69.77567681262303
0.10971051576779398	82.2084831367337
0.12433845733756033	94.18566944852077
0.1389663989073267	107.21391803609139
0.15359434047709303	120.83529484768559
0.1682222820468594	135.40468260278763
0.18285022361662573	149.7290627680769
0.1974781651863921	165.96409602750037
0.21210610675615849	182.70136144304996
0.2267340483259248	200.13174118988542
0.2413619898956912	219.04275813903797
0.25598993146545757	240.20853354010748
0.2706178730352239	261.16307899465295
0.2852458146049902	283.18307899465293
0.2998737561747566	306.6650067054963
0.31450169774452297	332.8957759362655
0.3291296393142893	360.5832759362655
0.34375758088405567	389.38883149182107
0.35838552245382205	424.34883149182104
0.37301346402358837	456.748831491821
0.3876414055933547	491.13344687643644
0.4022693471631211	529.8334468764365
0.41689728873288745	555.8334468764365
0.4315252303026538	601.1667802097699
0.44615317187242015	637.5001135431032
0.46078111344218653	674.5001135431032
0.47540905501195285	723.5001135431032


==> Plots/mnist_normal/Figure_flip2target_avgfreq.png_0.txt <==
x	y
0.0073149247794294875	0.26666666666666666
0.021942866349195844	1.6842105263157894
0.0365708079189622	2.4166666666666665
0.05119874948872856	2.980769230769231
0.06582669105849491	3.597560975609756
0.08045463262826126	4.291390728476821
0.09508257419802763	5.107317073170732
0.10971051576779398	5.588560885608856
0.12433845733756033	5.387931034482759
0.1389663989073267	5.4869281045751634
0.15359434047709303	5.77
0.1682222820468594	5.055299539170507
0.18285022361662573	4.449324324324325
0.1974781651863921	4.385796545105566
0.21210610675615849	4.51685393258427
0.2267340483259248	3.914285714285714
0.2413619898956912	3.772549019607843
0.25598993146545757	4.2
0.2706178730352239	3.0849056603773586
0.2852458146049902	2.611764705882353
0.2998737561747566	2.2264150943396226
0.31450169774452297	1.4848484848484849
0.3291296393142893	2.09375
0.34375758088405567	1.7551020408163265
0.35838552245382205	1.52
0.37301346402358837	1.9333333333333333
0.3876414055933547	2.125
0.4022693471631211	2.0
0.41689728873288745	1.0
0.46078111344218653	1.0
0.5778046460003174	5.0


==> Plots/mnist_normal/Figure_flip2target_avgfreq.png_1.txt <==
x	y
0.0073149247794294875	2.8897637795275593
0.021942866349195844	2.0588235294117645
0.0365708079189622	3.013986013986014
0.05119874948872856	4.100502512562814
0.06582669105849491	3.824324324324324
0.08045463262826126	4.470588235294118
0.09508257419802763	5.259562841530054
0.10971051576779398	5.199604743083004
0.12433845733756033	6.193916349809886
0.1389663989073267	5.772128060263653
0.15359434047709303	5.608695652173913
0.1682222820468594	6.130612244897959
0.18285022361662573	6.2809917355371905
0.1974781651863921	6.144124168514413
0.21210610675615849	6.088471849865952
0.2267340483259248	5.7025316455696204
0.2413619898956912	6.3008474576271185
0.25598993146545757	5.016042780748663
0.2706178730352239	6.151515151515151
0.2852458146049902	5.15
0.2998737561747566	5.506024096385542
0.31450169774452297	4.211538461538462
0.3291296393142893	4.875
0.34375758088405567	3.111111111111111
0.35838552245382205	1.2
0.37301346402358837	0.8
0.3876414055933547	2.923076923076923
0.4022693471631211	1.4
0.41689728873288745	0.6666666666666666
0.4315252303026538	1.0
0.44615317187242015	1.3333333333333333
0.46078111344218653	4.0
0.47540905501195285	0.0


==> Plots/mnist_normal/Figure_flip2target_count.png_0.txt <==
x	y
0.0073149247794294875	0.26666666666666666
0.021942866349195844	1.6842105263157894
0.0365708079189622	2.4166666666666665
0.05119874948872856	2.980769230769231
0.06582669105849491	3.597560975609756
0.08045463262826126	4.291390728476821
0.09508257419802763	5.107317073170732
0.10971051576779398	5.588560885608856
0.12433845733756033	5.387931034482759
0.1389663989073267	5.4869281045751634
0.15359434047709303	5.77
0.1682222820468594	5.055299539170507
0.18285022361662573	4.449324324324325
0.1974781651863921	4.385796545105566
0.21210610675615849	4.51685393258427
0.2267340483259248	3.914285714285714
0.2413619898956912	3.772549019607843
0.25598993146545757	4.2
0.2706178730352239	3.0849056603773586
0.2852458146049902	2.611764705882353
0.2998737561747566	2.2264150943396226
0.31450169774452297	1.4848484848484849
0.3291296393142893	2.09375
0.34375758088405567	1.7551020408163265
0.35838552245382205	1.52
0.37301346402358837	1.9333333333333333
0.3876414055933547	2.125
0.4022693471631211	2.0
0.41689728873288745	1.0
0.46078111344218653	1.0
0.5778046460003174	5.0


==> Plots/mnist_normal/Figure_flip2target_count.png_1.txt <==
x	y
0.0073149247794294875	2.8897637795275593
0.021942866349195844	2.0588235294117645
0.0365708079189622	3.013986013986014
0.05119874948872856	4.100502512562814
0.06582669105849491	3.824324324324324
0.08045463262826126	4.470588235294118
0.09508257419802763	5.259562841530054
0.10971051576779398	5.199604743083004
0.12433845733756033	6.193916349809886
0.1389663989073267	5.772128060263653
0.15359434047709303	5.608695652173913
0.1682222820468594	6.130612244897959
0.18285022361662573	6.2809917355371905
0.1974781651863921	6.144124168514413
0.21210610675615849	6.088471849865952
0.2267340483259248	5.7025316455696204
0.2413619898956912	6.3008474576271185
0.25598993146545757	5.016042780748663
0.2706178730352239	6.151515151515151
0.2852458146049902	5.15
0.2998737561747566	5.506024096385542
0.31450169774452297	4.211538461538462
0.3291296393142893	4.875
0.34375758088405567	3.111111111111111
0.35838552245382205	1.2
0.37301346402358837	0.8
0.3876414055933547	2.923076923076923
0.4022693471631211	1.4
0.41689728873288745	0.6666666666666666
0.4315252303026538	1.0
0.44615317187242015	1.3333333333333333
0.46078111344218653	4.0
0.47540905501195285	0.0


==> Plots/mnist_normal/Figure_flip2target_cumfreq.png_0.txt <==
x	y
0.0073149247794294875	0.26666666666666666
0.021942866349195844	1.950877192982456
0.0365708079189622	4.367543859649123
0.05119874948872856	7.348313090418354
0.06582669105849491	10.94587406602811
0.08045463262826126	15.23726479450493
0.09508257419802763	20.344581867675664
0.10971051576779398	25.93314275328452
0.12433845733756033	31.32107378776728
0.1389663989073267	36.808001892342446
0.15359434047709303	42.57800189234244
0.1682222820468594	47.63330143151295
0.18285022361662573	52.08262575583727
0.1974781651863921	56.468422300942834
0.21210610675615849	60.9852762335271
0.2267340483259248	64.89956194781281
0.2413619898956912	68.67211096742065
0.25598993146545757	72.87211096742065
0.2706178730352239	75.95701662779801
0.2852458146049902	78.56878133368036
0.2998737561747566	80.79519642801999
0.31450169774452297	82.28004491286848
0.3291296393142893	84.37379491286848
0.34375758088405567	86.1288969536848
0.35838552245382205	87.6488969536848
0.37301346402358837	89.58223028701813
0.3876414055933547	91.70723028701813
0.4022693471631211	93.70723028701813
0.41689728873288745	94.70723028701813
0.46078111344218653	95.70723028701813
0.5778046460003174	100.70723028701813


==> Plots/mnist_normal/Figure_flip2target_cumfreq.png_1.txt <==
x	y
0.0073149247794294875	2.8897637795275593
0.021942866349195844	4.948587308939324
0.0365708079189622	7.962573322925338
0.05119874948872856	12.063075835488153
0.06582669105849491	15.887400159812477
0.08045463262826126	20.357988395106595
0.09508257419802763	25.61755123663665
0.10971051576779398	30.817155979719654
0.12433845733756033	37.01107232952954
0.1389663989073267	42.783200389793194
0.15359434047709303	48.39189604196711
0.1682222820468594	54.52250828686507
0.18285022361662573	60.80350002240226
0.1974781651863921	66.94762419091667
0.21210610675615849	73.03609604078262
0.2267340483259248	78.73862768635225
0.2413619898956912	85.03947514397936
0.25598993146545757	90.05551792472802
0.2706178730352239	96.20703307624318
0.2852458146049902	101.35703307624318
0.2998737561747566	106.86305717262873
0.31450169774452297	111.0745956341672
0.3291296393142893	115.9495956341672
0.34375758088405567	119.06070674527831
0.35838552245382205	120.26070674527831
0.37301346402358837	121.06070674527831
0.3876414055933547	123.98378366835523
0.4022693471631211	125.38378366835524
0.41689728873288745	126.0504503350219
0.4315252303026538	127.0504503350219
0.44615317187242015	128.38378366835525
0.46078111344218653	132.38378366835525
0.47540905501195285	132.38378366835525


==> Plots/mnist_normal/trans_avg_accuracy.png_0.txt <==
x	y
0.0073149247794294875	1.0
0.021942866349195844	1.0
0.0365708079189622	1.0
0.05119874948872856	0.9711538461538461
0.06582669105849491	0.9634146341463414
0.08045463262826126	0.9735099337748344
0.09508257419802763	0.9609756097560975
0.10971051576779398	0.9704797047970479
0.12433845733756033	0.946551724137931
0.1389663989073267	0.9313725490196079
0.15359434047709303	0.9166666666666666
0.1682222820468594	0.9078341013824884
0.18285022361662573	0.8952702702702703
0.1974781651863921	0.8809980806142035
0.21210610675615849	0.8561797752808988
0.2267340483259248	0.8634920634920635
0.2413619898956912	0.8470588235294118
0.25598993146545757	0.79375
0.2706178730352239	0.839622641509434
0.2852458146049902	0.8352941176470589
0.2998737561747566	0.7735849056603774
0.31450169774452297	0.7272727272727273
0.3291296393142893	0.6875
0.34375758088405567	0.6326530612244898
0.35838552245382205	0.6
0.37301346402358837	0.4
0.3876414055933547	0.75
0.4022693471631211	0.0
0.41689728873288745	0.5
0.46078111344218653	0.0
0.5778046460003174	0.5


==> Plots/mnist_normal/trans_avg_accuracy.png_1.txt <==
x	y
0.0073149247794294875	1.0
0.021942866349195844	1.0
0.0365708079189622	0.986013986013986
0.05119874948872856	0.9698492462311558
0.06582669105849491	0.9898648648648649
0.08045463262826126	0.9775910364145658
0.09508257419802763	0.9562841530054644
0.10971051576779398	0.9604743083003953
0.12433845733756033	0.9201520912547528
0.1389663989073267	0.9096045197740112
0.15359434047709303	0.8931159420289855
0.1682222820468594	0.8387755102040816
0.18285022361662573	0.8388429752066116
0.1974781651863921	0.7694013303769401
0.21210610675615849	0.7640750670241286
0.2267340483259248	0.7911392405063291
0.2413619898956912	0.7033898305084746
0.25598993146545757	0.6470588235294118
0.2706178730352239	0.7121212121212122
0.2852458146049902	0.71
0.2998737561747566	0.6506024096385542
0.31450169774452297	0.5769230769230769
0.3291296393142893	0.46875
0.34375758088405567	0.5277777777777778
0.35838552245382205	0.36
0.37301346402358837	0.7
0.3876414055933547	0.38461538461538464
0.4022693471631211	0.4
0.41689728873288745	0.8333333333333334
0.4315252303026538	0.0
0.44615317187242015	0.6666666666666666
0.46078111344218653	0.5
0.47540905501195285	0.0

